Pruning Graph Convolutional Networks to select meaningful graph frequencies for fMRI decoding

Graph Signal Processing is a promising framework to manipulate brain signals as it allows to encompass the spatial dependencies between the activity in regions of interest in the brain. In this work, we are interested in better understanding what are the graph frequencies that are the most useful to decode fMRI signals. To this end, we introduce a deep learning architecture and adapt a pruning methodology to automatically identify such frequencies. We experiment with various datasets, architectures and graphs, and show that low graph frequencies are consistently identified as the most important for fMRI decoding, with a stronger contribution for the functional graph over the structural one. We believe that this work provides novel insights on how graph-based methods can be deployed to increase fMRI decoding accuracy and interpretability.

==> tikz/figtest.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=red dot] (0) at (-7.25, 4) {};
		\node [style=red dot] (1) at (-1.5, 4) {};
		\node [style=none] (2) at (-4.5, 4) {};
		\node [style=none] (3) at (-4.5, 4) {hello};
		\node [style=none] (4) at (-4.5, 4) {};
		\node [style=none] (5) at (4.25, 0) {};
		\node [style=none] (6) at (1.5, 6.5) {};
		\node [style=none] (7) at (-2.25, 3.25) {};
		\node [style=none] (8) at (-18, 2.25) {};
		\node [style=none] (9) at (-18, 2.25) {};
		\node [style=none] (10) at (-18.5, 6.5) {};
		\node [style=none] (11) at (-18.5, 5.5) {};
		\node [style=none] (12) at (-1.75, 2.75) {};
		\node [style=none] (13) at (16.25, 1.5) {};
		\node [style=none] (14) at (8.75, 2) {};
		\node [style=none] (15) at (-2.25, 4.75) {};
		\node [style=none] (16) at (12, 2.75) {};
		\node [style=none] (17) at (-9.75, 3.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/paper_figure.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.9, 2.5) {};
		\node [style=none] (1) at (2.9, 0.5) {};
		\node [style=none] (2) at (6.4, 2.5) {};
		\node [style=none] (3) at (6.4, 0.5) {};
		\node [style=none] (16) at (17.5, 4) {};
		\node [style=none] (17) at (17.5, 0) {};
		\node [style=none] (18) at (6.9, 0) {};
		\node [style=none] (19) at (6.9, 4) {};
		\node [style=none] (20) at (18.15, 4) {};
		\node [style=none] (21) at (18.15, 0) {};
		\node [style=none] (22) at (19.65, 0) {};
		\node [style=none] (23) at (19.65, 4) {};
		\node [style=none] (24) at (20.9, 4) {};
		\node [style=none] (25) at (20.9, 0) {};
		\node [style=none] (26) at (22.4, 0) {};
		\node [style=none] (27) at (22.4, 4) {};
		\node [style=none] (28) at (6.4, 1.5) {};
		\node [style=none] (29) at (8.025, 1.5) {};
		\node [style=none] (30) at (11.55, 1.5) {};
		\node [style=none] (31) at (12.075, 1.5) {};
		\node [style=none] (32) at (15.6, 1.5) {};
		\node [style=none] (33) at (18.15, 1.5) {};
		\node [style=none] (35) at (19.9, 1.5) {};
		\node [style=none] (37) at (19.65, 1.5) {};
		\node [style=none] (39) at (25.675, 2.5) {};
		\node [style=none] (40) at (25.675, 0.5) {};
		\node [style=none] (41) at (28.675, 0.5) {};
		\node [style=none] (42) at (28.675, 2.5) {};
		\node [style=none] (43) at (25.675, 2.5) {};
		\node [style=none] (44) at (25.675, 2.5) {};
		\node [style=none] (46) at (31.05, 1.5) {};
		\node [style=none] (47) at (31.05, 3) {};
		\node [style=none] (48) at (31.05, 0) {};
		\node [style=none] (49) at (32.55, 0) {};
		\node [style=none] (50) at (32.55, 3) {};
		\node [style=none] (52) at (1.625, 1.25) {$\matX_{_{_{\in \R^{N \times 1}}}}$};
		\node [style=none] (53) at (2.9, 1.5) {};
		\node [style=none] (54) at (1.125, 1.5) {};
		\node [style=none] (55) at (23.1, 1.5) {};
		\node [style=none] (56) at (22.4, 1.5) {};
		\node [style=none] (61) at (30.025, 1.5) {};
		\node [style=none] (62) at (7.425, 1.5) {};
		\node [style=none] (64) at (16.6, 3.5) {};
		\node [style=none] (65) at (16.6, 1.5) {\scriptsize{$\mathbf{+}$}};
		\node [style=none] (66) at (7.425, 3.5) {};
		\node [style=none] (67) at (16.925, 1.5) {};
		\node [style=none] (68) at (16.3, 1.5) {};
		\node [style=none] (69) at (16.6, 1.85) {};
		\node [style=none] (70) at (33.3, 1.5) {};
		\node [style=none] (71) at (32.55, 1.5) {};
		\node [style=none] (72) at (33.675, 1.5) {$\matY$};
		\node [style=black empty dot] (74) at (16.6, 1.5) {};
		\node [style=none] (75) at (5.95, 1) {\tiny{$1, \gamma$}};
		\node [style=none] (76) at (4.6, 1.5) {GSPConv};
		\node [style=none] (79) at (27.175, 1.125) {POOL};
		\node [style=none] (80) at (27.175, 1.875) {AVG};
		\node [style=none] (81) at (31.8, 1.5) {FC};
		\node [style=none] (82) at (18.9, 4.5) {RNB 2};
		\node [style=none] (83) at (10.65, 4.5) {ResNet Block (RNB) 1};
		\node [style=none] (86) at (21.65, 4.5) {RNB $\varD$};
		\node [style=none] (90) at (20.3, 1.5) {...};
		\node [style=none] (91) at (20.925, 1.5) {};
		\node [style=none] (92) at (20.675, 1.5) {};
		\node [style=none] (93) at (25.65, 1.5) {};
		\node [style=none] (94) at (23.775, 1.5) {};
		\node [style=none] (95) at (24.375, 1.25) {$\matZ_{_{_{\in \R^{N \times \gamma}}}}$};
		\node [style=none] (130) at (29.375, 1.5) {};
		\node [style=none] (131) at (28.675, 1.5) {};
		\node [style=none] (132) at (30.2, 1.25) {$\matZ_{_{_{\in \R^{\gamma}}}}$};
		\node [style=none] (133) at (8.05, 2.5) {};
		\node [style=none] (134) at (8.05, 0.5) {};
		\node [style=none] (135) at (11.55, 2.5) {};
		\node [style=none] (136) at (11.55, 0.5) {};
		\node [style=none] (137) at (11.525, 1.5) {};
		\node [style=none] (138) at (8.05, 1.5) {};
		\node [style=none] (139) at (11.1, 1) {\tiny{$\gamma, \gamma$}};
		\node [style=none] (140) at (9.75, 1.5) {GSPConv};
		\node [style=none] (141) at (12.1, 2.5) {};
		\node [style=none] (142) at (12.1, 0.5) {};
		\node [style=none] (143) at (15.6, 2.5) {};
		\node [style=none] (144) at (15.6, 0.5) {};
		\node [style=none] (145) at (15.6, 1.5) {};
		\node [style=none] (146) at (12.1, 1.5) {};
		\node [style=none] (147) at (15.125, 1) {\tiny{$\gamma, \gamma$}};
		\node [style=none] (148) at (13.8, 1.5) {GSPConv};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=red pastel edge] (1.center)
			 to (3.center)
			 to (2.center)
			 to (0.center)
			 to cycle;
		\draw [style=yellow edge] (17.center)
			 to (18.center)
			 to (19.center)
			 to (16.center)
			 to cycle;
		\draw [style=yellow edge] (22.center)
			 to (21.center)
			 to (20.center)
			 to (23.center)
			 to cycle;
		\draw [style=yellow edge] (24.center)
			 to (25.center)
			 to (26.center)
			 to (27.center)
			 to cycle;
		\draw [style=arrow] (28.center) to (29.center);
		\draw [style=arrow] (30.center) to (31.center);
		\draw [style=dashed edge] (37.center) to (35.center);
		\draw [style=thin edge] (41.center)
			 to (42.center)
			 to (39.center)
			 to (40.center)
			 to cycle;
		\draw [style=new edge style 0] (48.center)
			 to (49.center)
			 to (50.center)
			 to (47.center)
			 to cycle;
		\draw [style=arrow] (54.center) to (53.center);
		\draw [style=normal edge] (56.center) to (55.center);
		\draw [style=arrow] (61.center) to (46.center);
		\draw [style=normal edge] (62.center) to (66.center);
		\draw [style=normal edge] (66.center) to (64.center);
		\draw [style=arrow] (64.center) to (69.center);
		\draw [style=arrow] (67.center) to (33.center);
		\draw [style=arrow, in=180, out=0] (32.center) to (68.center);
		\draw [style=arrow] (71.center) to (70.center);
		\draw [style=dashed edge] (92.center) to (91.center);
		\draw [style=arrow] (94.center) to (93.center);
		\draw [style=normal edge] (131.center) to (130.center);
		\draw [style=red pastel edge] (134.center)
			 to (136.center)
			 to (135.center)
			 to (133.center)
			 to cycle;
		\draw [style=red pastel edge] (142.center)
			 to (144.center)
			 to (143.center)
			 to (141.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}

